An Introduction to Deep Learning for the Physical Layer

We present and discuss several novel applications of deep learning for the physical layer. By interpreting a communications system as an autoencoder, we develop a fundamental new way to think about communications system design as an end-to-end reconstruction task that seeks to jointly optimize transmitter and receiver components in a single process. We show how this idea can be extended to networks of multiple transmitters and receivers and present the concept of radio transformer networks as a means to incorporate expert domain knowledge in the machine learning model. Lastly, we demonstrate the application of convolutional neural networks on raw IQ samples for modulation classification which achieves competitive accuracy with respect to traditional schemes relying on expert features. The paper is concluded with a discussion of open challenges and areas for future investigation.

==> autoencoder_rtn_L1_4_4.csv <==
xa,ya,xb,yb,xc,yc
0.0,0.59708,0.0,0.73209,0.0,0.58214
5.0,0.31574,5.0,0.4209,5.0,0.30337
10.0,0.12785,10.0,0.12293,10.0,0.1194
15.0,0.0434,15.0,0.01697,15.0,0.04002
20.0,0.01359,20.0,0.00202,20.0,0.01298


==> autoencoder_rtn_L1_4_4_training_curve.csv <==
xa,ya,xb,yb
0,0.853218734264,0,0.126671552658
1,0.356837749481,1,0.114867717028
2,0.233458027244,2,0.110235124826
3,0.182132512331,3,0.10696708411
4,0.161495178938,4,0.103942252696
5,0.142277210951,5,0.101227119565
6,0.135757133365,6,0.10614631325
7,0.127393066883,7,0.105023413897
8,0.12492223084,8,0.0977719053626
9,0.119768828154,9,0.0954724699259
10,0.118779845536,10,0.098221577704
11,0.115418463945,11,0.0991753190756
12,0.110850781202,12,0.098349571228
13,0.110414996743,13,0.0997906401753
14,0.106836296618,14,0.0961223393679
15,0.110810726881,15,0.0951932221651
16,0.108192659914,16,0.0941601246595
17,0.107251748443,17,0.0975133180618
18,0.106981426477,18,0.0918771699071
19,0.10753005743,19,0.0947436615825
20,0.10594432056,20,0.0929307714105
21,0.102126464248,21,0.0948229283094
22,0.10300347209,22,0.097501643002
23,0.0992418304086,23,0.0925086736679
24,0.10276351124,24,0.0930728018284
25,0.0980066657066,25,0.0937601625919
26,0.0996068194509,26,0.0944580286741
27,0.100794687867,27,0.0942820310593
28,0.0985036566854,28,0.0916017740965
29,0.100476115942,29,0.0918711647391
30,0.0979435518384,30,0.0899891331792
31,0.100702352822,31,0.0937688648701
32,0.100356608629,32,0.0892385169864
33,0.0989343076944,33,0.0903466492891
34,0.0993779823184,34,0.0890083387494
35,0.103921458125,35,0.0878822281957
36,0.097418114543,36,0.0925889909267
37,0.0985181927681,37,0.0930573418736
38,0.100832484663,38,0.0917968228459
39,0.100246950984,39,0.0907802581787
40,0.100502349436,40,0.0900347605348
41,0.0956465527415,41,0.0910070613027
42,0.0981269031763,42,0.0910319834948
43,0.0975664928555,43,0.0893322005868
44,0.095777630806,44,0.0875205472112
45,0.0932039245963,45,0.0886431634426
46,0.0988752245903,46,0.0905153825879
47,0.09894323349,47,0.0886961147189
48,0.0955554619431,48,0.0891173779964
49,0.100784249604,49,0.0906202942133
50,0.095843590796,50,0.0900923386216
51,0.0949790254235,51,0.0912213176489
52,0.0949725061655,52,0.090825624764
53,0.0978746786714,53,0.0902558416128
54,0.0947659909725,54,0.0878910720348
55,0.0947794392705,55,0.0883291438222
56,0.0960338264704,56,0.0872057378292
57,0.0938247144222,57,0.0896270424128
58,0.0943120494485,58,0.0886064767838
59,0.096307374537,59,0.0900679826736
60,0.0949737653136,60,0.0864638984203
61,0.0942679271102,61,0.0895304605365
62,0.093858666718,62,0.0884511321783
63,0.0953312814236,63,0.0864063277841
64,0.0986773297191,64,0.0907717496157
65,0.0940129309893,65,0.0891613587737
66,0.0951223522425,66,0.0873924344778
67,0.0969980657101,67,0.0870245546103
68,0.0950182527304,68,0.0881216675043
69,0.0959569811821,69,0.0874981284142
70,0.093884460628,70,0.0873710140586
71,0.0961275324225,71,0.0889964923263
72,0.0932634174824,72,0.0863119959831
73,0.0961075201631,73,0.0911780968308
74,0.0963709279895,74,0.0884022042155
75,0.0967575982213,75,0.0880348607898
76,0.0949590206146,76,0.0884764268994
77,0.0944841131568,77,0.0873200669885
78,0.096105158329,78,0.0881309136748
79,0.0926662757993,79,0.0897360742092
80,0.0968398749828,80,0.0859860256314
81,0.0922750383615,81,0.0884856656194
82,0.0927932932973,82,0.0890685096383
83,0.0945261567831,83,0.0884423106909
84,0.0920645296574,84,0.0865735560656
85,0.0926692783833,85,0.0851353704929
86,0.095891982317,86,0.0894546210766
87,0.0937502384186,87,0.0866294503212
88,0.0946867987514,88,0.0846855416894
89,0.0951826423407,89,0.0869093313813
90,0.0947775095701,90,0.088513828814
91,0.095187947154,91,0.0870958119631
92,0.0923691764474,92,0.0863803625107
93,0.0928102359176,93,0.0892655029893
94,0.0950745716691,94,0.0858611389995
95,0.0941630676389,95,0.0857169628143
96,0.0926079377532,96,0.0863583087921
97,0.0913232862949,97,0.0856948792934
98,0.0929890200496,98,0.0862579569221
99,0.0947551578283,99,0.0848200842738


==> autoencoder_rtn_L3_8_4.csv <==
xa,ya,xb,yb,xc,yc
0.0,0.7525,0.0,0.73209,0.0,0.71977
5.0,0.47647,5.0,0.4209,5.0,0.36984
10.0,0.18681,10.0,0.12293,10.0,0.07633
15.0,0.04686,15.0,0.01697,15.0,0.00597
20.0,0.01076,20.0,0.00202,20.0,0.00042


==> autoencoder_rtn_L3_8_4_training_curve.csv <==
xa,ya,xb,yb
0,1.39295697212,0,0.239316642284
1,0.785236954689,1,0.164925202727
2,0.584739089012,2,0.138760834932
3,0.492863982916,3,0.126932814717
4,0.435024410486,4,0.120274655521
5,0.397903501987,5,0.116227135062
6,0.375432789326,6,0.115984737873
7,0.346145033836,7,0.11167602241
8,0.335726827383,8,0.107675544918
9,0.324777722359,9,0.108325064182
10,0.310125976801,10,0.106532849371
11,0.306514173746,11,0.101384282112
12,0.300288200378,12,0.103230781853
13,0.288210332394,13,0.106021113694
14,0.282665938139,14,0.101283766329
15,0.27895450592,15,0.103237271309
16,0.274862378836,16,0.0992506965995
17,0.269568949938,17,0.100616343319
18,0.269383400679,18,0.0994683876634
19,0.258765488863,19,0.0957283228636
20,0.255337417126,20,0.100752271712
21,0.257896989584,21,0.0973591804504
22,0.251889944077,22,0.09904589504
23,0.2464710325,23,0.0959587097168
24,0.247981831431,24,0.0947554856539
25,0.243559360504,25,0.0930491983891
26,0.24169023335,26,0.0953610315919
27,0.243562951684,27,0.095954708755
28,0.237370222807,28,0.0953444242477
29,0.236558154225,29,0.0938238799572
30,0.235645532608,30,0.0937734097242
31,0.236567184329,31,0.0929019078612
32,0.231390431523,32,0.0926048830152
33,0.234468609095,33,0.0936506390572
34,0.232269853354,34,0.0937161892653
35,0.229655280709,35,0.0892094448209
36,0.22819891572,36,0.0919723957777
37,0.228780686855,37,0.0901685059071
38,0.223647728562,38,0.0930797085166
39,0.22367605567,39,0.0904774442315
40,0.226628050208,40,0.0876950249076
41,0.219981148839,41,0.0935731083155
42,0.221446827054,42,0.0920016616583
43,0.221102386713,43,0.0890661478043
44,0.224798858166,44,0.0882626846433
45,0.218713864684,45,0.0876130089164
46,0.220970407128,46,0.088677175343
47,0.222195714712,47,0.0890592485666
48,0.21797208488,48,0.0897527113557
49,0.215577676892,49,0.0872976854444
50,0.220878452063,50,0.0851301625371
51,0.21796259284,51,0.0853858068585
52,0.215701475739,52,0.0869039669633
53,0.216064989567,53,0.0881629288197
54,0.215692207217,54,0.0855636224151
55,0.213883623481,55,0.0871439799666
56,0.214774638414,56,0.0852143764496
57,0.217609956861,57,0.0861010104418
58,0.211316913366,58,0.0889016762376
59,0.210790455341,59,0.0860425680876
60,0.218933686614,60,0.0867517590523
61,0.216833785176,61,0.0892832577229
62,0.214596763253,62,0.0825176909566
63,0.206135138869,63,0.0836107805371
64,0.208932861686,64,0.0848618298769
65,0.210506439209,65,0.0853412374854
66,0.210276395082,66,0.0835711359978
67,0.212534219027,67,0.0851617008448
68,0.214551195502,68,0.0816983655095
69,0.211779430509,69,0.0833821892738
70,0.212010473013,70,0.0830920562148
71,0.209698483348,71,0.0831914246082
72,0.208526596427,72,0.0827249735594
73,0.207713127136,73,0.0826278924942
74,0.214645966887,74,0.0855513215065
75,0.210621714592,75,0.0832900553942
76,0.21192535758,76,0.0776339098811
77,0.208440288901,77,0.0810604095459
78,0.213818430901,78,0.0826727971435
79,0.207225635648,79,0.0797275975347
80,0.207885414362,80,0.0806827172637
81,0.207139611244,81,0.0811694636941
82,0.202487051487,82,0.0859310701489
83,0.207278057933,83,0.0841175243258
84,0.200668126345,84,0.081341907382
85,0.207936629653,85,0.0823712050915
86,0.205331936479,86,0.0819872617722
87,0.206975191832,87,0.0811755135655
88,0.206696465611,88,0.0828370004892
89,0.205312788486,89,0.0793952345848
90,0.205161184072,90,0.0792276412249
91,0.206904768944,91,0.0830862149596
92,0.202716052532,92,0.0782976448536
93,0.204388990998,93,0.0824239999056
94,0.204107418656,94,0.0812627971172
95,0.207172960043,95,0.0817910134792
96,0.209253028035,96,0.0826747193933
97,0.200564101338,97,0.0815890580416
98,0.206509202719,98,0.0772311612964
99,0.201832652092,99,0.0812859982252


==> autoencoder_vs_bpsk_2_2.csv <==
xa,ya,xb,yb
-2.0,0.244220994664,-2.0,0.2443796
-1.5,0.220382359004,-1.5,0.2205235
-1.0,0.196752241914,-1.0,0.1969215
-0.5,0.173575744769,-0.5,0.1737391
0.0,0.151113446916,0.0,0.1511652
0.5,0.129632655832,0.5,0.1297349
1.0,0.109396245835,1.0,0.1094669
1.5,0.0906494735018,1.5,0.0907361
2.0,0.0736055470534,2.0,0.0736835
2.5,0.0584311391679,2.5,0.0585147
3.0,0.0452333935896,3.0,0.0452666
3.5,0.0340501871708,3.5,0.0340196
4.0,0.0248453656298,4.0,0.0248344
4.5,0.0175102899575,4.5,0.0175167
5.0,0.0118722857615,5.0,0.0118652
5.5,0.00770954645236,5.5,0.0077038
6.0,0.00477087762901,6.0,0.0047483
6.5,0.00279765022537,6.5,0.0028033
7.0,0.00154475260439,7.0,0.0015572
7.5,0.000797433631801,7.5,0.0008104
8.0,0.000381779102374,8.0,0.0003844
8.5,0.000167992022435,8.5,0.000167
9.0,6.72533260487e-05,9.0,6.84e-05
9.5,2.42176399289e-05,9.5,2.42e-05
10.0,7.74420143779e-06,10.0,8.00000000001e-06


==> autoencoder_vs_bpsk_4_2_batch_norm.csv <==
xa,ya,xb,yb
0.0,0.4791973,0.0,0.4675
1.0,0.417695,1.0,0.4094
2.0,0.3522035,2.0,0.3469
3.0,0.2858624,3.0,0.2808
4.0,0.2208414,4.0,0.2132
5.0,0.1605889,5.0,0.1551
6.0,0.1084414,6.0,0.1005
7.0,0.0667477,7.0,0.0609
8.0,0.0366291,8.0,0.0334
9.0,0.0174993,9.0,0.0146
10.0,0.0069833,10.0,0.0066
11.0,0.0022452,11.0,0.0023
12.0,0.0005571,12.0,0.0005
13.0,9.84e-05,13.0,0.0002
14.0,1.15e-05,14.0,0.0


==> autoencoder_vs_bpsk_4_2_norm.csv <==
xa,ya,xb,yb
0.0,0.5808745,0.0,0.5814
1.0,0.5357767,1.0,0.5388
2.0,0.4869624,2.0,0.4878
3.0,0.4354493,3.0,0.4368
4.0,0.3813885,4.0,0.381
5.0,0.3263997,5.0,0.3223
6.0,0.2710062,6.0,0.2655
7.0,0.2168296,7.0,0.2089
8.0,0.1655272,8.0,0.1622
9.0,0.1200602,9.0,0.1182
10.0,0.0810029,10.0,0.0793
11.0,0.0501927,11.0,0.0497
12.0,0.0280654,12.0,0.0283
13.0,0.0137143,13.0,0.0132
14.0,0.0057032,14.0,0.0044


==> autoencoder_vs_bpsk_8_8.csv <==
xa,ya,xb,yb
-2.0,0.673728383831,-2.0,0.6267358
-1.5,0.630574703412,-1.5,0.5768791
-1.0,0.583707977644,-1.0,0.5233881
-0.5,0.533542349674,-0.5,0.4667684
0.0,0.480723562663,0.0,0.4080891
0.5,0.426134188057,0.5,0.3488425
1.0,0.370873344923,1.0,0.2904139
1.5,0.316205992748,1.5,0.2347185
2.0,0.263481290198,2.0,0.183516
2.5,0.214025693696,2.5,0.1381795
3.0,0.169023229554,3.0,0.0998279
3.5,0.129400826186,3.5,0.0687433
4.0,0.0957386757108,4.0,0.0448464
4.5,0.0682228796315,4.5,0.0276795
5.0,0.046650109814,5.0,0.0160563
5.5,0.0304833925702,5.5,0.0086829
6.0,0.0189473767229,6.0,0.0043549
6.5,0.0111437273466,6.5,0.002022
7.0,0.00616470759293,7.0,0.0008578
7.5,0.00318592115277,7.5,0.0003374
8.0,0.00152624210036,8.0,0.0001183
8.5,0.000671798780787,8.5,3.43e-05
9.0,0.000268986167352,9.0,9.5e-06
9.5,9.68670408077e-05,9.5,2.30000000001e-06
10.0,3.09764459171e-05,10.0,6.99999999965e-07


==> autoencoder_vs_hamming.csv <==
xa,ya,xb,yb,xc,yc,xd,yd
-4.0,0.561212040558,-4.0,0.5551778,-4.0,0.494221,-4.0,0.4873698
-3.5,0.530617367783,-3.5,0.5233528,-3.5,0.4578665,-3.5,0.45119
-3.0,0.498248938057,-3.0,0.4896424,-3.0,0.420082,-3.0,0.4133748
-2.5,0.464241579172,-2.5,0.4541942,-2.5,0.38098,-2.5,0.3744034
-2.0,0.428798095094,-2.0,0.417431,-2.0,0.3407665,-2.0,0.3345752
-1.5,0.392196333848,-1.5,0.3793746,-1.5,0.300264,-1.5,0.2944028
-1.0,0.354793039129,-1.0,0.3404834,-1.0,0.260086,-1.0,0.2548354
-0.5,0.317022950366,-0.5,0.3013596,-0.5,0.220847,-0.5,0.2162324
0.0,0.279391619993,0.0,0.2625732,0.0,0.183444,0.0,0.1793784
0.5,0.242460686206,0.5,0.2246792,0.5,0.1487175,0.5,0.1452374
1.0,0.206824953067,1.0,0.1884034,1.0,0.117194,1.0,0.1142458
1.5,0.173081619957,1.5,0.154484,1.5,0.0894825,1.5,0.087092
2.0,0.14179331755,2.0,0.1234428,2.0,0.065961,2.0,0.0641142
2.5,0.113448080311,2.5,0.0959828,2.5,0.046502,2.5,0.045296
3.0,0.0884207272836,3.0,0.0722686,3.0,0.031481,3.0,0.0305408
3.5,0.0669409590952,3.5,0.0525214,3.5,0.020097,3.5,0.0196766
4.0,0.0490734390663,4.0,0.0367592,4.0,0.0122265,4.0,0.0119388
4.5,0.0347139696606,4.5,0.0246544,4.5,0.0069295,4.5,0.0068152
5.0,0.0236036203539,5.0,0.0157546,5.0,0.003699,5.0,0.0036096
5.5,0.0153596557982,5.5,0.0095292,5.5,0.0017745,5.5,0.0017778
6.0,0.00951899398467,6.0,0.00545,6.0,0.0007825,6.0,0.000811
6.5,0.00558747360396,6.5,0.0029204,6.5,0.0003245,6.5,0.0003328
7.0,0.00308711894816,7.0,0.0014214,7.0,0.00012,7.0,0.0001212
7.5,0.00159423136321,7.5,0.0006556,7.5,3.35e-05,7.5,3.8e-05
8.0,0.000763412449465,8.0,0.0002734,8.0,1.2e-05,8.0,1.18e-05


==> autoencoder_vs_hamming_tsne_const.csv <==
1.05310801886,-0.907555669632
1.46979905736,-0.069021658568
0.219823816275,-0.792459088072
1.63083228606,-0.144775508716
-0.365981838035,1.43324248794
1.76108703103,0.94691688596
-0.837743935118,-0.734650877255
-0.398355070547,-1.61650634188
-1.56708139548,-0.817909693453
-0.844251813059,-0.89231753242
1.02118711386,-0.84445306486
-1.63927532739,-0.495495601808
-0.341830337559,1.60416851761
-0.0914214256224,0.68233754973
0.714564247244,1.43406830629
-1.6585482283,-0.834129514904
-1.66033288578,0.363570110319
-1.07778087135,1.16589150363
0.212821760025,-0.782504795923
0.526926343455,-1.74812490757
-1.08498046774,1.23871287002
-0.169342943057,1.60925595285
-0.755967396542,0.349673798516
-1.75053962761,0.467627876202
0.748138113227,0.182550119868
0.624482264128,1.43958886279
-0.688308555162,-0.964929797277
-0.0966759576712,0.00197715104969
0.729758529619,0.140549868064
-1.77510590973,0.477520751501
1.33978676087,-0.17824904548
-0.688617474787,-0.945523497484
0.84659648427,0.337756594662
-0.190011667974,-0.112916360815
-0.0988626179347,0.630371144199
-1.01950856047,1.3042766493
0.529088508363,0.341329522347
0.661828169812,-1.68374866664
-1.04577321266,0.321341507405
-0.217078296449,1.47732036167
-0.937824418468,0.308733328328
1.03185425687,-0.929075145706
1.56877291385,0.0193385282789
0.995133858213,-0.891045680638
-0.858609427231,0.297738370606
0.771890725325,1.44097069427
0.509015026578,0.249282565299
0.694972588888,0.147066565773
-1.70624528289,0.376137744066
-0.292849127534,-0.0653655805974
-1.67932332026,-0.730323867203
-0.793912399383,-0.859470950174
-1.58475093332,-0.592423297073
-0.902908955579,0.334000737996
1.46203539276,-0.102284086083
1.71636335417,-0.241541351604
-0.0637787281376,0.658496619849
-0.0473850015684,0.683770985516
-0.730930763791,-0.834715477317
-0.0452635739183,0.85534927668
0.214261903999,-0.766565280244
0.784475285314,1.46190746106
0.628866433178,-1.64437142858
-0.902660318512,0.370299667036
-1.04473818959,1.27142170951
-0.15857224122,1.56368179511
-0.289362620365,1.59939314132
0.724733939064,0.383421498379
-0.848212604424,0.393626405775
1.47837150569,-0.171226284811
-0.867877630524,-0.772475026985
0.63890755829,-1.70797770391
0.0424335656863,-0.942564880014
1.63882428085,1.00754838035
-0.501040609331,-1.54574070562
-0.65367328811,-0.79415861844
1.52448951824,0.0795038196425
1.5398689369,-0.200536031255
0.504184562185,-1.68625984279
0.0904966040166,-0.941966102324
0.059141594877,-0.791516103583
1.49374376578,-0.221114948431
-0.75151190474,-0.833778738014
-0.0870037898793,0.720426953786
1.56865813053,-0.23689549888
1.64484111564,0.881148326869
-0.941914094248,1.11515462364
0.663224951906,1.47174700421
-0.101374708966,1.63960413285
-0.372478265123,-1.61140510119
-0.900033918325,0.150339808832
-0.795440149304,-0.731859720965
-0.931020736905,0.384464323285
-0.500375086821,-1.67252174632
-0.17328024066,1.60926334491
-0.191900635064,1.54812155661
0.555571727777,-1.71779700397
1.52123418819,-0.260097556408
0.00657103716757,0.690113685549
0.945126930405,-0.919292080381
1.64657016759,0.822426557972
0.538018768583,-1.68346937382
1.39103859536,1.01735217587
1.58029731562,0.986238908848
0.543825630236,1.34380688059
0.150231487009,-0.770656325732
0.691966098333,0.156982876653
-1.79732699952,0.473325047273
1.66211141211,0.746232164016
0.76963444871,1.44228962072
-1.03135267036,1.24601535491
-0.487750983293,-1.57232817715
-1.09329898848,1.28304821953
-1.07658316358,1.19511019039
0.781083620443,0.250843557138
0.937563199957,-0.897125973903
1.51936074617,-0.0135028843191
-0.943348971029,0.330055619475
0.654976794332,-1.6811660441
0.0187120052238,0.687030478474
-0.803195975063,0.147698942587
0.597053210717,-1.63626910696
-0.369338891276,-1.69969437066
1.3988771037,0.98801497559
1.54586312441,-0.0111442692134
0.64583967939,0.154709299556
-0.782656723059,-0.852249780094
0.818450830769,0.324712679245
1.64895899611,0.915390160954
-1.75759647882,0.473295867062
-0.795857471679,0.305410081662
-1.06727402668,1.17265081633
-0.183235359613,-0.10747997748
0.61116862222,-1.73490334999
-0.525707995914,-1.57026187956
1.56379874082,0.954813758561
0.76378398174,1.34839623909
-1.81164594654,0.251380232
-1.81130503153,0.445785065023
-0.142279735482,0.0136887034709
-1.57051150284,-0.703368061824
0.72377833462,1.52802456475
0.198883197651,-0.833036002444
-0.208147419978,0.0742316574148
0.00272023548765,-0.910936329868
-1.42902242968,-0.835304395143
0.669668690205,1.36668991633
-0.70899491748,-0.873231905486
-0.144771501901,0.689909124525
-0.85915095443,0.282404384909
0.728550385743,0.349156970327
-0.519124154991,-1.63237421607
0.995196537028,-0.873758303072
0.623840562657,-1.6260632022
-0.256740229714,1.52068190181
-1.78802004041,0.322265830803
0.0305191402208,-0.798884870914
-0.1708522647,-0.153232819422
1.57805032977,-0.216872530507
-1.51688069986,-0.754124517051
-0.751905000018,0.37380485286
0.219441632753,0.680754015941
-1.74028617964,0.460886382989
1.48624351228,1.07351387464
0.566832104232,0.263754173682
-0.025203744821,-0.90990900182
-0.340856664857,-0.0515448130393
-1.76176163333,-0.783861732615
-0.486080013069,-1.7141666163
-1.56454573702,-0.575485999304
-0.197011055093,-0.0346443399735
0.857959438553,1.37667122267
0.0638790426648,0.70785383416
-0.793605256243,0.10484558722
1.55192432533,-0.263153171988
-0.22056559974,-0.0475278278903
-0.171229716608,-0.0126198231519
-0.884619748063,0.23553615107
1.56526720395,-0.229765237687
-0.926539237884,1.26283914295
0.00694982562168,-0.914851930582
-0.285008349981,0.011620370232
-1.7950529954,0.291474401555
0.732918270181,0.25372677853
-0.373079468527,-1.63836161868
-0.403068264047,-1.56719801833
-0.185739925646,0.0735609785439
-1.08676167193,1.21127373449
0.734781363405,0.209649517605
1.79807188406,0.817184920196
-1.12810586103,1.23397377746
0.766629011202,1.30461066621
1.55207322927,-0.0905449848879
-0.407951792198,-1.54709583484
1.48593036688,-0.156244322025
0.809347607937,1.30204836399
-1.54594386211,-0.739883691833
-0.960015731855,0.150890203383
-0.990440731426,1.2426778248
-0.0895073125745,0.722227726039
-0.000509656304445,0.830934967458
-0.494430628286,-1.53601242666
-1.66199159662,-0.758795233238
-0.242940528102,-0.0382420267737
1.7825886205,1.04420736628
-0.487314303636,-1.58592495212
0.97884322376,-0.841412318081
0.565264422613,0.179477705997
-0.106959318398,-0.0385980813457
0.631515735324,1.38813357971
1.58279652271,0.875780456647
0.0470414505745,0.720259766011
-1.56552218093,-0.508081927825
-0.220408118563,0.0617282484654
-1.56011983013,-0.782779050892
0.670821042419,1.39863367349
-1.55654058151,-0.845670984143
0.55438521315,-1.65053269229
-0.826048931092,-0.681206522143
0.621902218122,0.407541360859
-0.20087586437,-0.110663662955
-0.247066087908,-0.054595561122
1.52396626323,-0.0905327324124
0.589111820209,-1.73302615322
-0.906261184708,-0.817619229775
-0.813232817584,-0.886993195451
1.41899241082,-0.203820801133
-1.78455494414,0.275648280086
0.859871686479,1.51599615364
-0.200249255591,1.66480780945
1.51031945469,0.919039597472
-0.715187617496,-0.76833850644
1.57087049473,0.0131955437682
1.576932011,0.916774838602
-0.209957491015,1.53890767608
0.984011196642,-0.836100847167
-0.975403864873,0.34608558988
-0.257095072246,1.60105277214
-0.174323016616,1.52495435714
0.619421917625,-1.73232786996
0.0344558985489,0.688418380046
-1.58848092437,-0.770364221751
1.11802780046,-0.967082193846
0.0559922517135,-0.895524901068
0.17231468896,-0.829455446041
-1.74783776394,0.356499386797
0.782607481551,1.34403363355
1.02558235837,-0.824496217191
1.44335802232,-0.117142506229
-0.162291877445,1.64715268038
0.779085069455,0.223518645542
-0.297303803046,1.59068146009
-0.976417708843,1.22880180181
1.55969912842,-0.0855629732021
0.0991700226682,-0.88413547438
1.54320180027,0.825925884697
-0.104983370257,0.693161050214
-0.116260733578,0.684305160137
1.6997036936,0.788885074683
0.449581244284,0.234234105101
-0.828188811835,0.130648744555
0.660526059291,0.0680668932597
-0.123299781407,0.00733066817722
-0.813814496363,0.38063428072
-1.69817464247,0.293599051582
-1.4650053365,-0.748721262242
1.79064081967,0.997643858994
0.816100911552,1.51820364163
0.546948677912,-1.59930977942
0.626719393419,0.149852910805
-0.50632265831,-1.55654501462
-0.925718929013,1.24966349793
0.71948093863,0.270010450835
1.49797669645,-0.137241906768
0.915510974524,-0.909985234006
-0.138889246491,0.0120780836659
-0.191511038296,1.52462228233
-0.495034028952,-1.46035336585
-1.73604301739,0.421284898486
-1.64708943113,-0.717540104158
-1.49495103424,-0.729841867894
-1.0247618089,1.15510210494
0.955566404004,-0.816842273418
-0.611309606521,-1.53036743985
0.668371576804,0.159180802466
-0.919206059789,0.178704676185
-1.6133926272,-0.569395474055
0.665688784107,1.47290620376
0.566916964523,-1.65793230682
1.01939142619,-0.810947815634
0.730431559091,1.51154606871
-0.041419469907,0.0165491417102
-0.782517388237,-0.680437187863
-0.202430759657,1.66701806329
1.04364484831,-0.674904331119
1.02142592839,-0.674094663881
0.618213602318,0.237434641509
0.592740151396,1.46992953607
-0.490200340885,-1.56855160543
-1.64571810164,0.275883223446
-0.918400030782,0.253814922642
-1.80725588499,0.235256162134
0.566306736905,0.360123940232
1.66749938613,1.00848208419
-0.159367484793,0.81642729933
-1.57220908533,-0.615898541024
-0.129279702197,1.57066828344
-0.244823043927,0.0619865176965
-1.77414940807,0.317266375748
0.222182708473,-0.953375072055
0.546803289685,-1.6007611236
0.526749613788,-1.65424599271
-0.448613471101,-1.64704818371
-0.337299264954,1.54295127783
1.54034996798,0.929508855812
0.628141776421,0.151348706047
0.732468514182,1.34683700683
-0.278986836202,1.65373816096
-1.70337848234,0.305957220656
0.294292276279,-0.84596645408
-0.931644039446,0.227542331287
0.685407131844,-1.66032453445
-0.496130095307,-1.68278265208
0.768480009227,0.315617845895
0.629785594331,-1.63412069839
1.07254940613,-0.913506008065
0.0323328801397,0.746764142008
-1.66603389986,-0.845683680746
-0.825388056551,-0.892421557133
0.643883040504,0.171722732689
-0.308661468085,1.53664350001
-0.911387695327,0.139274511716
-1.75366729672,0.32231684832
-0.713282530962,-0.846437278823
0.566810358716,-1.76476222866
-0.605442311025,-1.60577287061
0.182334536901,-0.887502245895
-0.814835952727,0.457270939319
-0.0284368114067,0.666728480278
-0.478562064453,-1.51391215866
0.162203177489,-0.847508323479
1.52890655348,0.723967480149
-1.79091434424,0.282496281715
0.726836667194,-1.73790566713
-0.794412782363,0.183912491633
0.708427284204,0.268868164746
0.654226331646,1.37460915619
-0.537892089487,-1.55635358127
1.02945647189,-0.870114852865
0.662476633423,1.54098841047
-1.50606611494,-0.578259500089
-1.01836526164,1.28149051145
1.13582254159,-0.960423532683
-1.07917904894,0.377066747694
-0.736738403424,-0.88931608633
-1.87538044761,0.398333922118
-1.66619630399,-0.735988322895
-1.82816350636,0.465303229989
0.648711054303,0.340413981741
1.61781341821,0.781996928308
-0.249752744624,0.105939861117
-1.49088046132,-0.750046244783
-0.825319862326,0.413076302709
0.89431550887,-0.950219241898
-0.796736400095,0.141539305826
0.601379254975,-1.73218287425
0.616430721016,0.258828448925
0.0101178382229,-0.798083943986
0.175404643363,-0.75714608527
-1.67877474513,-0.581531334861
-0.808010261662,-0.841495990945
1.49923849586,0.888198659309
-1.01474016665,0.357777768426
1.05947847925,-0.826471220242
-1.07783995178,1.2025161686
-0.885936430352,0.407568197168
1.52854627446,0.986787139582
-1.80914153208,0.344525367986
1.7120685445,0.863210838229
-0.483340311395,-1.47957573978
0.680169369154,0.254915966633
-0.575244397545,-1.56091357763
0.691084047359,0.358436333934
1.46247542108,0.946245426255
1.61647586581,0.816032526195
1.13106005452,-0.82330755652
-1.3757885586,-0.700602384185
0.996766393969,-0.873477842241
0.713410612371,1.35646167446
0.0290923617036,-0.684207463885
-1.78333199477,0.308141892502
-1.50545005777,-0.611876361302
0.686680341245,1.44053813435
0.518046098006,-1.7767392969
-1.10633284416,1.23387981741
-0.774275430758,-0.890011558761
1.77826386707,0.90144889051
1.09403475036,-0.760309853216
0.164707368544,-0.772236849384
-0.697807045839,-0.909905214471
-0.418475879158,-1.62172739166
-1.74529766305,0.212786083224
0.95685334161,-0.71592645418
0.500025721199,-1.69551379929
1.57874500185,-0.288647790219
1.6231153238,-0.24393820308
1.63442344062,-0.101478894945
-0.963375656613,0.327200483155
0.182482466463,-0.889374475578
-1.01808599072,1.17718990161
-0.456159008844,-1.60070432088
0.597051557018,-1.73988967801
1.53159937093,-0.153353761034
-1.03633479852,1.26430926189
0.527871487302,-1.64197083671
-0.998149886174,1.16406881628
-1.37310258058,-0.547805172538
-0.626294357659,-1.55662301343
-0.931192360025,0.448788495916
-0.0794798502988,-0.914229259155
1.50169087835,-0.181923095705
0.630882154379,-1.58399822494
0.718180679368,1.28369816524
-1.65691252419,-0.660211129955
-0.390752120209,-1.72025670448
-0.80822565499,-0.892470835952
-0.191525234751,0.115888176533
-0.376545326161,-1.4625382061
1.52332479713,0.911944094752
-0.137517002151,1.6952223042
1.55153204266,0.819025802637
-1.05135245938,0.304468646944
-0.744073423777,-0.77392175289
0.227458977492,-1.05898687612
-1.72198848675,-0.524304082172
-0.917349159606,0.396281210694
-1.03830434336,1.21300257538
-0.579627310124,-1.58162132406
1.45881733962,-0.188926583687
0.811940772055,1.40847956908
1.63336320374,-0.220699592405
-0.111699901642,1.62452341252
-0.955638922932,0.3454845771
1.70792517112,0.873525158867
0.623836174149,-1.66211527513
-1.70564012883,0.270824514966
1.00790447871,-0.920132681447
-0.447126031441,-1.66240843097
0.243727427332,-0.732583942082
0.544912317993,-1.68903887879
0.143864584103,-0.90881812638
0.656611876277,1.3897085146
-0.206526245232,1.64960519457
-0.915131832228,0.325419343755
0.554313813214,0.243409781212
-1.4398058437,-0.573955368744
0.227633154416,-0.861923639466
-1.81243633501,0.389340059642
-0.163168376959,0.676426758121
1.69949180775,0.974577499602
1.60599289164,1.03475282146
1.71033520171,0.943762711278
-1.74165960855,0.291569502585
-1.07853175229,1.20709338374
-0.153433813685,-0.00848347131977
-1.72611441428,0.402669804764
0.685486080183,-1.60725656238
0.0769153840521,-0.940317650674
-1.11011086218,1.25416436008
-1.50695003643,-0.691783315558
-0.746100876639,-0.93941303802
0.662062093593,1.61246982145
1.05746863016,-0.876725842531
1.05165581865,-0.866899610425
0.528554642422,0.260951918805
-1.36436434501,-0.600707848661
-0.227047998734,1.66147795718
-0.767380014994,-0.845573692906
-1.486679007,-0.684532198266
1.5026600006,0.855799272388
-0.180519503033,1.5368906815
1.44909719746,-0.293240747547
0.733611719895,1.5064926003
0.0443012375919,-0.989703567439
0.685938906868,1.46405917052
1.64691579818,0.829799550193
1.61306286705,0.743876618726
0.998960632669,-0.873417868581
-0.548863548594,-1.57235809208
0.60743248041,0.270863444647
0.983806725372,-0.992058276316
0.491542681079,1.32142034029
-1.60199172213,-0.773331312501
-0.282790289376,1.51630033199
0.754480225958,0.424157167481
-1.60293669408,-0.8448967637
-0.000436650341629,-0.783712578379
-1.44431700581,-0.51872268134
0.0841125122337,-0.963415249991
1.53522801792,1.10481421789
-0.223069011145,0.0664355026968
-0.119477535799,1.5443802152
0.520677456447,0.0725181125569
-0.709624350425,-0.866317500282
-0.24591186164,1.57852004369
0.692616165092,0.312508591738
-0.730243740634,0.243433319409
0.246568330117,-0.937453932543
-1.65272824564,-0.776053877353
-0.931285985211,0.112546457043
0.0282287035783,0.74152524683
0.745420073114,0.237725496609


==> cnn_raw_accuracy.csv <==
xa,ya
-20,0.108269037236
-18,0.110192259256
-16,0.126961661741
-14,0.155414065407
-12,0.209655229916
-10,0.282526333319
-8,0.366896665703
-6,0.508124263344
-4,0.65025121455
-2,0.759898095556
0,0.812774964722
2,0.831496976224
4,0.844977073781
6,0.84814968815
8,0.850405152711
10,0.849601342845
12,0.849276208752
14,0.850560864146
16,0.851537690122
18,0.848690793863


==> dtree_expert_accuracy.csv <==
xa,ya
-20,0.103027507548
-18,0.100621274452
-16,0.0994879906756
-14,0.0994335800223
-12,0.106140826281
-10,0.117865023523
-8,0.14812213362
-6,0.205969018353
-4,0.288460739941
-2,0.41129301704
0,0.56300323732
2,0.675089056416
4,0.737890787828
6,0.778128898129
8,0.791564512778
10,0.80079731431
12,0.808768929123
14,0.819692563357
16,0.818694634799
18,0.820088392262


==> ic_vs_timesharing_n1_k1.csv <==
xa,ya,xb,yb,xc,yc
0.0,0.0787291,0.0,0.07879914,0.0,0.07887846
1.0,0.0563269,1.0,0.05640801,1.0,0.05646475
2.0,0.0375474,2.0,0.03762016,2.0,0.03770362
3.0,0.0229412,3.0,0.02296246,3.0,0.0230241
4.0,0.0124996,4.0,0.01258486,4.0,0.01258284
5.0,0.0060064,5.0,0.00599718,5.0,0.00602172
6.0,0.0023728,6.0,0.00241236,6.0,0.00241954
7.0,0.0007744,7.0,0.000779060000001,7.0,0.000790410000001
8.0,0.0001896,8.0,0.000193200000002,8.0,0.000195430000002
9.0,3.61e-05,9.0,3.45500000029e-05,9.0,3.53100000029e-05
10.0,4.2e-06,10.0,4.12000000274e-06,10.0,3.88000000273e-06
11.0,4e-07,11.0,2.60000002671e-07,11.0,2.90000002672e-07
12.0,0.0,12.0,1.00000026648e-08,12.0,1.00000026648e-08
13.0,0.0,13.0,2.6645352591e-15,13.0,2.6645352591e-15
14.0,0.0,14.0,2.6645352591e-15,14.0,2.6645352591e-15


==> ic_vs_timesharing_n2_k2.csv <==
xa,ya,xb,yb,xc,yc
0.0,0.151099,0.0,0.15128936,0.0,0.15136244
1.0,0.1094246,1.0,0.10963332,1.0,0.10955196
2.0,0.0737122,2.0,0.07370124,2.0,0.07365892
3.0,0.0451925,3.0,0.04537592,3.0,0.04531284
4.0,0.0248844,4.0,0.02501244,4.0,0.0248888
5.0,0.011859,5.0,0.01189272,5.0,0.01189328
6.0,0.0047653,6.0,0.0047974,6.0,0.00476532
7.0,0.0015462,7.0,0.0015562,7.0,0.00154476
8.0,0.0003756,8.0,0.000386840000001,8.0,0.000384040000001
9.0,6.93e-05,9.0,7.05600000019e-05,9.0,6.7600000002e-05
10.0,8.4e-06,10.0,7.60000000255e-06,10.0,7.08000000257e-06
11.0,5e-07,11.0,4.40000002655e-07,11.0,2.80000002657e-07
12.0,0.0,12.0,2.6645352591e-15,12.0,2.6645352591e-15
13.0,0.0,13.0,2.6645352591e-15,13.0,2.6645352591e-15
14.0,0.0,14.0,2.6645352591e-15,14.0,2.6645352591e-15


==> ic_vs_timesharing_n4_k4.csv <==
xa,ya,xb,yb,xc,yc
0.0,0.2794965,0.0,0.25914905,0.0,0.25968715
1.0,0.2067837,1.0,0.18531335,1.0,0.185985
2.0,0.1418993,2.0,0.12121345,2.0,0.1217313
3.0,0.0882901,3.0,0.0703939,3.0,0.0708199
4.0,0.0491046,4.0,0.03540445,4.0,0.0357101
5.0,0.023571,5.0,0.01484205,5.0,0.0150475
6.0,0.0095507,6.0,0.00495695,6.0,0.005084
7.0,0.0030674,7.0,0.00126765,7.0,0.00129665
8.0,0.0007558,8.0,0.000229299999998,8.0,0.000234249999998
9.0,0.0001329,9.0,2.38499999976e-05,9.0,2.80499999977e-05
10.0,1.47e-05,10.0,1.64999999756e-06,10.0,2.49999999756e-06
11.0,1.5e-06,11.0,1.49999997558e-07,11.0,9.99999975582e-08
12.0,1e-07,12.0,-2.44249065418e-15,12.0,-2.44249065418e-15
13.0,0.0,13.0,-2.44249065418e-15,13.0,-2.44249065418e-15
14.0,0.0,14.0,-2.44249065418e-15,14.0,-2.44249065418e-15


==> ic_vs_timesharing_n4_k8.csv <==
xa,ya,xb,yb,xc,yc
0.0,0.728552,0.0,0.6913638,0.0,0.69068535
1.0,0.6606794,1.0,0.61324725,1.0,0.6125351
2.0,0.5803979,2.0,0.5233222,2.0,0.52238165
3.0,0.4896413,3.0,0.42395585,3.0,0.4231515
4.0,0.392868,4.0,0.3217452,4.0,0.32148455
5.0,0.2954599,5.0,0.2247812,5.0,0.2244488
6.0,0.205099,6.0,0.1415492,6.0,0.1412011
7.0,0.1289699,7.0,0.0783601,7.0,0.07818835
8.0,0.0719089,8.0,0.0370702,8.0,0.0370383
9.0,0.0347183,9.0,0.01446795,9.0,0.01450165
10.0,0.0139475,10.0,0.00449335,10.0,0.00453595
11.0,0.0045207,11.0,0.0010638,11.0,0.00108535
12.0,0.0011098,12.0,0.000185699999998,12.0,0.000198399999998
13.0,0.0001986,13.0,2.13999999976e-05,13.0,2.28499999976e-05
14.0,2.15e-05,14.0,1.39999999756e-06,14.0,1.69999999757e-06


==> ic_vs_timesharing_n8_k8.csv <==
xa,ya,xb,yb,xc,yc
0.0,0.480723562663,0.0,0.417432036251,0.0,0.417432036251
1.0,0.370873344923,1.0,0.298863235861,1.0,0.298863235861
2.0,0.263481290198,2.0,0.191241425695,2.0,0.191241425695
3.0,0.169023229554,3.0,0.103786563268,3.0,0.103786563268
4.0,0.0957386757108,4.0,0.047050664376,4.0,0.047050664376
5.0,0.046650109814,5.0,0.0170017135679,5.0,0.0170017135679
6.0,0.0189473767229,6.0,0.00458073138725,6.0,0.00458073138725
7.0,0.00616470759293,7.0,0.000841774942273,7.0,0.000841774942273
8.0,0.00152624210036,8.0,0.000109761952752,8.0,0.000109761952752
9.0,0.000268986167352,9.0,7.72237796287e-06,9.0,7.72237796287e-06
10.0,3.09764459171e-05,10.0,7.17639906611e-07,10.0,7.17639906611e-07
11.0,2.09045245059e-06,11.0,7.16447813964e-07,11.0,7.16447813964e-07


==> xgb_expert_accuracy.csv <==
xa,ya
-20,0.103866152298
-18,0.105406766854
-16,0.103359280689
-14,0.103485343366
-12,0.10843373494
-10,0.141054998126
-8,0.209643432632
-6,0.284307122411
-4,0.35639247602
-2,0.496992983628
0,0.660869926123
2,0.758222185403
4,0.809462275948
6,0.832182952183
8,0.837689590692
10,0.84330675619
12,0.849109340453
14,0.85637723307
16,0.859560421193
18,0.855987324883

